Multifamily Malware Models

When training a machine learning model, there is likely to be a tradeoff between accuracy and the diversity of the dataset. Previous research has shown that if we train a model to detect one specific malware family, we generally obtain stronger results as compared to a case where we train a single model on multiple diverse families. However, during the detection phase, it would be more efficient to have a single model that can reliably detect multiple families, rather than having to score each sample against multiple models. In this research, we conduct experiments based on byte $n$-gram features to quantify the relationship between the generality of the training dataset and the accuracy of the corresponding machine learning models, all within the context of the malware detection problem. We find that neighborhood-based algorithms generalize surprisingly well, far outperforming the other machine learning techniques considered.

==> data/data.csv <==
99.35,95.90,98.00,99.20,97.45,99.35,95.60,96.65,99.35,99.65,96.10,98.15,96.90,98.15,98.75,99.45,97.95,99.95,99.25,99.45
98.65,94.25,94.30,97.55,94.60,98.40,87.84,93.35,98.65,98.60,91.05,96.00,92.85,96.90,95.85,98.10,95.20,98.85,97.40,99.05
98.05,90.65,86.74,98.45,93.30,97.80,87.65,87.94,98.70,95.70,90.95,95.15,91.00,91.75,93.60,97.40,93.35,97.05,95.05,99.10
97.60,79.48,89.64,90.95,87.14,92.24,77.79,84.09,97.55,91.80,86.94,91.54,82.04,90.60,86.75,95.15,88.34,94.05,82.10,91.60


==> data/data_19.csv <==
92.42,93.08,92.83,92.78,93.42,91.27,92.27,92.58,93.52,92.94,92.88,93.12,92.87,93.08,93.78,93.13,92.78,92.83,91.77,92.52
92.05,91.84,92.17,92.03,92.09,90.86,92.01,92.09,92.14,92.11,91.95,92.26,91.86,91.11,92.20,92.70,91.86,91.79,91.93,92.39
77.78,80.23,79.89,84.30,77.97,68.37,74.65,83.48,82.83,80.17,80.66,79.18,83.49,70.46,80.49,81.16,80.59,81.37,82.64,79.22
52.39,51.84,52.56,51.84,51.81,52.05,52.55,52.19,52.48,52.34,52.14,51.98,52.12,52.59,51.92,51.85,52.63,55.66,52.31,53.08


==> data/data_fruit.csv <==
22, 26, 30, 17, 45
10, 15, 13, 12, 17
12, 30, 6,  57, 10
33, 38, 36, 25, 24


==> data/fig12_knn.txt <==
fpr tpr
0.0 0.0
0.025025025025 0.656
0.0570570570571 0.806
0.116116116116 0.873
0.155155155155 0.924
0.236236236236 0.963
1.0 1.0


==> data/fig12_mlp.txt <==
fpr tpr
0.0 0.0
0.0 0.031
0.0 0.033
0.0 0.085
0.001001001001 0.085
0.001001001001 0.118
0.002002002002 0.118
0.002002002002 0.179
0.003003003003 0.179
0.003003003003 0.213
0.004004004004 0.213
0.004004004004 0.348
0.004004004004 0.354
0.004004004004 0.363
0.004004004004 0.368
0.004004004004 0.38
0.00500500500501 0.38
0.00500500500501 0.408
0.00500500500501 0.41
0.00500500500501 0.441
0.00500500500501 0.444
0.00500500500501 0.484
0.00500500500501 0.486
0.00500500500501 0.492
0.00500500500501 0.494
0.00500500500501 0.526
0.00500500500501 0.529
0.00500500500501 0.536
0.00500500500501 0.538
0.00500500500501 0.587
0.00600600600601 0.587
0.00600600600601 0.592
0.00700700700701 0.592
0.00700700700701 0.615
0.00800800800801 0.615
0.00800800800801 0.62
0.00900900900901 0.62
0.00900900900901 0.622
0.011011011011 0.622
0.011011011011 0.624
0.012012012012 0.624
0.016016016016 0.625
0.016016016016 0.626
0.017017017017 0.626
0.017017017017 0.63
0.018018018018 0.63
0.018018018018 0.631
0.019019019019 0.631
0.019019019019 0.635
0.022022022022 0.642
0.022022022022 0.645
0.023023023023 0.645
0.023023023023 0.673
0.023023023023 0.675
0.023023023023 0.678
0.024024024024 0.678
0.024024024024 0.682
0.025025025025 0.682
0.025025025025 0.701
0.027027027027 0.701
0.027027027027 0.703
0.028028028028 0.703
0.028028028028 0.705
0.03003003003 0.705
0.03003003003 0.708
0.031031031031 0.715
0.031031031031 0.717
0.032032032032 0.717
0.032032032032 0.721
0.032032032032 0.723
0.032032032032 0.725
0.033033033033 0.725
0.033033033033 0.734
0.034034034034 0.734
0.034034034034 0.742
0.037037037037 0.742
0.037037037037 0.746
0.038038038038 0.746
0.038038038038 0.748
0.038038038038 0.75
0.038038038038 0.758
0.039039039039 0.758
0.039039039039 0.761
0.04004004004 0.761
0.04004004004 0.762
0.04004004004 0.765
0.04004004004 0.771
0.041041041041 0.771
0.042042042042 0.779
0.042042042042 0.785
0.042042042042 0.787
0.042042042042 0.788
0.043043043043 0.788
0.043043043043 0.79
0.044044044044 0.79
0.044044044044 0.791
0.045045045045 0.791
0.045045045045 0.794
0.046046046046 0.794
0.046046046046 0.798
0.047047047047 0.798
0.047047047047 0.8
0.049049049049 0.8
0.049049049049 0.802
0.0500500500501 0.802
0.0500500500501 0.804
0.0520520520521 0.804
0.0520520520521 0.807
0.0550550550551 0.807
0.0550550550551 0.808
0.0560560560561 0.808
0.0560560560561 0.81
0.0570570570571 0.81
0.0570570570571 0.813
0.0620620620621 0.813
0.0620620620621 0.815
0.0630630630631 0.815
0.0630630630631 0.816
0.0640640640641 0.816
0.0640640640641 0.819
0.0680680680681 0.819
0.0680680680681 0.82
0.0690690690691 0.82
0.0690690690691 0.821
0.0700700700701 0.821
0.0700700700701 0.826
0.0720720720721 0.826
0.0720720720721 0.828
0.0740740740741 0.828
0.0770770770771 0.828
0.0770770770771 0.829
0.0800800800801 0.829
0.0800800800801 0.83
0.0810810810811 0.83
0.0810810810811 0.831
0.0820820820821 0.831
0.0820820820821 0.832
0.0870870870871 0.832
0.0870870870871 0.833
0.0880880880881 0.833
0.0880880880881 0.834
0.0910910910911 0.834
0.0910910910911 0.836
0.0970970970971 0.836
0.0970970970971 0.838
0.1001001001 0.838
0.1001001001 0.839
0.105105105105 0.839
0.105105105105 0.84
0.11011011011 0.84
0.11011011011 0.842
0.123123123123 0.842
0.123123123123 0.844
0.126126126126 0.844
0.126126126126 0.845
0.133133133133 0.845
0.133133133133 0.846
0.151151151151 0.846
0.151151151151 0.847
0.155155155155 0.847
0.155155155155 0.848
0.159159159159 0.848
0.159159159159 0.85
0.17017017017 0.85
0.17017017017 0.851
0.179179179179 0.851
0.179179179179 0.852
0.182182182182 0.852
0.182182182182 0.854
0.189189189189 0.854
0.189189189189 0.855
0.192192192192 0.855
0.192192192192 0.857
0.202202202202 0.857
0.202202202202 0.858
0.206206206206 0.858
0.206206206206 0.859
0.213213213213 0.859
0.213213213213 0.86
0.221221221221 0.86
0.221221221221 0.861
0.229229229229 0.861
0.229229229229 0.862
0.238238238238 0.862
0.238238238238 0.863
0.241241241241 0.863
0.241241241241 0.864
0.242242242242 0.864
0.244244244244 0.864
0.247247247247 0.864
0.247247247247 0.865
0.252252252252 0.865
0.252252252252 0.866
0.257257257257 0.866
0.257257257257 0.867
0.262262262262 0.867
0.262262262262 0.868
0.264264264264 0.868
0.264264264264 0.869
0.265265265265 0.869
0.265265265265 0.871
0.268268268268 0.871
0.268268268268 0.872
0.278278278278 0.872
0.278278278278 0.875
0.289289289289 0.875
0.289289289289 0.876
0.29029029029 0.876
0.29029029029 0.877
0.292292292292 0.877
0.292292292292 0.878
0.298298298298 0.878
0.298298298298 0.879
0.301301301301 0.879
0.301301301301 0.88
0.302302302302 0.88
0.302302302302 0.882
0.314314314314 0.882
0.314314314314 0.883
0.317317317317 0.883
0.492492492492 0.912
0.503503503504 0.912
0.503503503504 0.913
0.504504504505 0.913
0.504504504505 0.919
0.515515515516 0.919
0.515515515516 0.92
0.517517517518 0.92
0.695695695696 0.946
0.6996996997 0.946
0.6996996997 0.947
0.710710710711 0.947
0.710710710711 0.948
0.712712712713 0.948
0.712712712713 0.949
0.713713713714 0.949
0.713713713714 0.95
0.715715715716 0.95
0.715715715716 0.951
0.718718718719 0.951
0.718718718719 0.956
0.71971971972 0.956
0.71971971972 0.957
0.720720720721 0.957
0.720720720721 0.958
0.722722722723 0.958
0.722722722723 0.959
0.724724724725 0.959
0.724724724725 0.96
0.725725725726 0.96
0.725725725726 0.961
0.732732732733 0.961
0.732732732733 0.962
0.736736736737 0.962
0.736736736737 0.963
0.73973973974 0.963
0.73973973974 0.964
0.740740740741 0.964
0.740740740741 0.965
0.746746746747 0.965
0.746746746747 0.966
0.74974974975 0.966
0.74974974975 0.967
0.752752752753 0.967
0.752752752753 0.968
0.757757757758 0.968
0.757757757758 0.971
0.75975975976 0.971
0.75975975976 0.973
0.765765765766 0.973
0.765765765766 0.974
0.76976976977 0.974
0.76976976977 0.975
0.775775775776 0.975
0.775775775776 0.976
0.77977977978 0.976
0.77977977978 0.977
0.782782782783 0.977
0.782782782783 0.978
0.794794794795 0.978
0.794794794795 0.979
0.798798798799 0.979
0.798798798799 0.98
0.810810810811 0.98
0.810810810811 0.981
0.845845845846 0.981
0.845845845846 0.982
0.868868868869 0.982
0.868868868869 0.983
0.882882882883 0.983
0.882882882883 0.984
0.884884884885 0.984
0.884884884885 0.985
0.890890890891 0.985
0.915915915916 0.988
0.917917917918 0.988
0.917917917918 0.989
0.931931931932 0.989
0.931931931932 0.991
0.93993993994 0.991
0.93993993994 0.992
0.944944944945 0.992
0.944944944945 0.993
0.960960960961 0.993
0.960960960961 0.994
0.965965965966 0.994
0.965965965966 0.995
0.971971971972 0.995
0.971971971972 0.996
0.974974974975 0.996
0.974974974975 0.997
0.976976976977 0.997
0.976976976977 0.998
0.993993993994 0.998
0.993993993994 0.999
0.995995995996 0.999
0.995995995996 1.0
1.0 1.0

==> data/fig12_rf.txt <==
fpr tpr
0.0 0.0
0.002002002002 0.469
0.002002002002 0.484
0.002002002002 0.487
0.002002002002 0.489
0.002002002002 0.493
0.002002002002 0.494
0.002002002002 0.5
0.002002002002 0.501
0.002002002002 0.512
0.002002002002 0.516
0.002002002002 0.518
0.003003003003 0.519
0.003003003003 0.521
0.003003003003 0.525
0.003003003003 0.527
0.003003003003 0.528
0.003003003003 0.53
0.003003003003 0.531
0.003003003003 0.533
0.003003003003 0.535
0.003003003003 0.537
0.003003003003 0.541
0.003003003003 0.545
0.003003003003 0.547
0.003003003003 0.55
0.004004004004 0.55
0.004004004004 0.556
0.004004004004 0.558
0.004004004004 0.559
0.004004004004 0.561
0.004004004004 0.564
0.004004004004 0.566
0.004004004004 0.57
0.004004004004 0.572
0.004004004004 0.576
0.004004004004 0.577
0.004004004004 0.583
0.004004004004 0.586
0.004004004004 0.595
0.004004004004 0.597
0.004004004004 0.599
0.004004004004 0.601
0.004004004004 0.606
0.00500500500501 0.713
0.00500500500501 0.719
0.00500500500501 0.725
0.00500500500501 0.726
0.00500500500501 0.728
0.00500500500501 0.729
0.00500500500501 0.731
0.00500500500501 0.733
0.00500500500501 0.737
0.00500500500501 0.741
0.00500500500501 0.745
0.00500500500501 0.751
0.00500500500501 0.755
0.00500500500501 0.757
0.00500500500501 0.759
0.00500500500501 0.766
0.00600600600601 0.766
0.00600600600601 0.77
0.00600600600601 0.775
0.00600600600601 0.777
0.00600600600601 0.779
0.00600600600601 0.783
0.00600600600601 0.784
0.00700700700701 0.784
0.00700700700701 0.788
0.00700700700701 0.79
0.00700700700701 0.791
0.011011011011 0.792
0.011011011011 0.794
0.012012012012 0.794
0.012012012012 0.797
0.012012012012 0.799
0.015015015015 0.806
0.015015015015 0.808
0.015015015015 0.811
0.016016016016 0.812
0.016016016016 0.813
0.018018018018 0.863
0.018018018018 0.866
0.018018018018 0.868
0.019019019019 0.868
0.019019019019 0.869
0.019019019019 0.871
0.02002002002 0.871
0.02002002002 0.875
0.02002002002 0.877
0.02002002002 0.879
0.021021021021 0.879
0.021021021021 0.881
0.021021021021 0.883
0.021021021021 0.886
0.022022022022 0.886
0.022022022022 0.888
0.022022022022 0.889
0.023023023023 0.889
0.023023023023 0.896
0.024024024024 0.904
0.024024024024 0.905
0.024024024024 0.907
0.024024024024 0.912
0.032032032032 0.936
0.034034034034 0.936
0.034034034034 0.937
0.035035035035 0.937
0.035035035035 0.945
0.037037037037 0.945
0.038038038038 0.953
0.039039039039 0.953
0.039039039039 0.955
0.04004004004 0.955
0.041041041041 0.956
0.041041041041 0.958
0.049049049049 0.965
0.0510510510511 0.965
0.0510510510511 0.967
0.0520520520521 0.967
0.0520520520521 0.969
0.0540540540541 0.969
0.0540540540541 0.97
0.0550550550551 0.97
0.0550550550551 0.971
0.0560560560561 0.971
0.0560560560561 0.972
0.0570570570571 0.972
0.0570570570571 0.973
0.0610610610611 0.973
0.0710710710711 0.979
0.0710710710711 0.98
0.0730730730731 0.98
0.0730730730731 0.981
0.0780780780781 0.981
0.0780780780781 0.982
0.0790790790791 0.982
0.0790790790791 0.983
0.0810810810811 0.983
0.0810810810811 0.985
0.0830830830831 0.985
0.0850850850851 0.985
0.0980980980981 0.989
0.0980980980981 0.99
0.0990990990991 0.99
0.0990990990991 0.991
0.101101101101 0.991
0.103103103103 0.991
0.105105105105 0.991
0.105105105105 0.992
0.106106106106 0.993
0.108108108108 0.993
0.11011011011 0.993
0.112112112112 0.993
0.114114114114 0.993
0.115115115115 0.993
0.136136136136 0.996
0.137137137137 0.996
0.137137137137 0.997
0.141141141141 0.997
0.145145145145 0.997
0.147147147147 0.997
0.155155155155 0.997
0.157157157157 0.997
0.16016016016 0.997
0.164164164164 0.997
0.17017017017 0.997
0.174174174174 0.997
0.175175175175 0.997
0.175175175175 0.998
0.176176176176 0.998
0.202202202202 0.999
0.204204204204 0.999
0.206206206206 0.999
0.208208208208 0.999
0.21021021021 0.999
0.213213213213 0.999
0.216216216216 0.999
0.232232232232 0.999
0.235235235235 0.999
0.236236236236 0.999
0.24024024024 0.999
0.241241241241 0.999
0.243243243243 0.999
0.246246246246 0.999
0.247247247247 0.999
0.25025025025 0.999
0.251251251251 0.999
0.255255255255 0.999
0.261261261261 0.999
0.263263263263 0.999
0.264264264264 0.999
0.271271271271 0.999
0.272272272272 0.999
0.275275275275 0.999
0.277277277277 0.999
0.308308308308 1.0
0.315315315315 1.0
0.317317317317 1.0
0.321321321321 1.0
0.325325325325 1.0
0.329329329329 1.0
0.331331331331 1.0
0.337337337337 1.0
0.339339339339 1.0
0.34034034034 1.0
0.343343343343 1.0
0.347347347347 1.0
0.349349349349 1.0
0.352352352352 1.0
0.354354354354 1.0
0.356356356356 1.0
0.36036036036 1.0
0.361361361361 1.0
0.365365365365 1.0
0.367367367367 1.0
0.372372372372 1.0
0.373373373373 1.0
0.377377377377 1.0
0.38038038038 1.0
0.39039039039 1.0
0.408408408408 1.0
0.409409409409 1.0
0.414414414414 1.0
0.415415415415 1.0
0.424424424424 1.0
0.43043043043 1.0
0.438438438438 1.0
0.439439439439 1.0
0.441441441441 1.0
0.447447447447 1.0
0.448448448448 1.0
0.453453453453 1.0
0.454454454454 1.0
0.456456456456 1.0
0.48048048048 1.0
0.486486486486 1.0
0.494494494494 1.0
0.499499499499 1.0
0.503503503504 1.0
0.50950950951 1.0
0.517517517518 1.0
0.52952952953 1.0
0.582582582583 1.0
0.654654654655 1.0
0.655655655656 1.0
0.665665665666 1.0
0.705705705706 1.0
1.0 1.0

==> data/fig12_svm.txt <==
fpr tpr
0.0 0.0
0.0 0.001
0.0 0.003
0.001001001001 0.003
0.001001001001 0.093
0.002002002002 0.093
0.002002002002 0.108
0.002002002002 0.11
0.002002002002 0.151
0.002002002002 0.153
0.002002002002 0.167
0.003003003003 0.167
0.003003003003 0.18
0.004004004004 0.18
0.004004004004 0.207
0.00500500500501 0.207
0.00500500500501 0.219
0.00500500500501 0.221
0.00500500500501 0.234
0.00500500500501 0.236
0.00500500500501 0.265
0.00500500500501 0.268
0.00500500500501 0.326
0.00500500500501 0.329
0.00500500500501 0.349
0.00600600600601 0.349
0.00600600600601 0.354
0.00600600600601 0.36
0.00600600600601 0.366
0.00600600600601 0.377
0.00700700700701 0.377
0.00700700700701 0.401
0.00800800800801 0.401
0.00800800800801 0.403
0.01001001001 0.403
0.01001001001 0.409
0.011011011011 0.409
0.011011011011 0.438
0.012012012012 0.438
0.012012012012 0.444
0.014014014014 0.444
0.014014014014 0.446
0.015015015015 0.446
0.015015015015 0.454
0.016016016016 0.454
0.016016016016 0.463
0.018018018018 0.463
0.018018018018 0.472
0.019019019019 0.472
0.019019019019 0.474
0.02002002002 0.474
0.02002002002 0.477
0.02002002002 0.479
0.02002002002 0.485
0.021021021021 0.485
0.021021021021 0.487
0.022022022022 0.487
0.022022022022 0.488
0.023023023023 0.488
0.023023023023 0.496
0.025025025025 0.496
0.025025025025 0.5
0.026026026026 0.5
0.026026026026 0.501
0.029029029029 0.501
0.029029029029 0.502
0.031031031031 0.502
0.031031031031 0.507
0.032032032032 0.507
0.032032032032 0.508
0.033033033033 0.508
0.033033033033 0.512
0.034034034034 0.512
0.034034034034 0.519
0.035035035035 0.519
0.035035035035 0.524
0.035035035035 0.526
0.035035035035 0.536
0.036036036036 0.536
0.036036036036 0.538
0.037037037037 0.538
0.037037037037 0.543
0.038038038038 0.543
0.038038038038 0.558
0.039039039039 0.558
0.039039039039 0.562
0.04004004004 0.562
0.04004004004 0.57
0.041041041041 0.57
0.041041041041 0.571
0.042042042042 0.571
0.042042042042 0.572
0.044044044044 0.572
0.044044044044 0.577
0.045045045045 0.577
0.045045045045 0.581
0.046046046046 0.581
0.046046046046 0.589
0.047047047047 0.589
0.047047047047 0.59
0.048048048048 0.59
0.048048048048 0.592
0.0500500500501 0.592
0.0500500500501 0.596
0.0510510510511 0.596
0.0510510510511 0.602
0.0590590590591 0.602
0.0590590590591 0.603
0.0610610610611 0.603
0.0610610610611 0.604
0.0620620620621 0.604
0.0620620620621 0.605
0.0680680680681 0.605
0.0680680680681 0.606
0.0690690690691 0.606
0.0690690690691 0.607
0.0700700700701 0.607
0.0700700700701 0.61
0.0750750750751 0.61
0.0750750750751 0.611
0.0770770770771 0.611
0.0770770770771 0.613
0.0790790790791 0.613
0.0790790790791 0.614
0.0800800800801 0.614
0.0800800800801 0.619
0.0810810810811 0.619
0.0810810810811 0.62
0.0820820820821 0.62
0.0820820820821 0.621
0.0830830830831 0.621
0.0830830830831 0.622
0.0850850850851 0.622
0.0850850850851 0.624
0.0860860860861 0.624
0.0860860860861 0.626
0.0870870870871 0.626
0.0870870870871 0.627
0.0890890890891 0.627
0.0890890890891 0.629
0.0900900900901 0.629
0.0900900900901 0.631
0.0910910910911 0.631
0.0910910910911 0.632
0.0940940940941 0.632
0.0940940940941 0.633
0.0970970970971 0.633
0.0970970970971 0.635
0.0980980980981 0.635
0.0980980980981 0.638
0.0990990990991 0.638
0.0990990990991 0.648
0.102102102102 0.648
0.102102102102 0.649
0.103103103103 0.649
0.103103103103 0.65
0.104104104104 0.65
0.104104104104 0.653
0.105105105105 0.653
0.105105105105 0.655
0.108108108108 0.655
0.108108108108 0.656
0.109109109109 0.656
0.109109109109 0.662
0.11011011011 0.662
0.11011011011 0.665
0.111111111111 0.665
0.111111111111 0.666
0.112112112112 0.666
0.112112112112 0.668
0.115115115115 0.668
0.115115115115 0.67
0.117117117117 0.67
0.117117117117 0.671
0.119119119119 0.671
0.119119119119 0.673
0.12012012012 0.673
0.12012012012 0.674
0.121121121121 0.674
0.121121121121 0.676
0.123123123123 0.676
0.123123123123 0.677
0.125125125125 0.677
0.125125125125 0.679
0.128128128128 0.679
0.128128128128 0.681
0.131131131131 0.681
0.131131131131 0.682
0.132132132132 0.682
0.132132132132 0.684
0.135135135135 0.684
0.135135135135 0.687
0.137137137137 0.687
0.137137137137 0.688
0.14014014014 0.688
0.14014014014 0.691
0.141141141141 0.691
0.141141141141 0.692
0.146146146146 0.692
0.146146146146 0.695
0.147147147147 0.695
0.147147147147 0.696
0.148148148148 0.696
0.148148148148 0.698
0.156156156156 0.698
0.156156156156 0.699
0.159159159159 0.699
0.159159159159 0.701
0.164164164164 0.701
0.164164164164 0.705
0.165165165165 0.705
0.165165165165 0.709
0.167167167167 0.709
0.167167167167 0.71
0.168168168168 0.71
0.168168168168 0.714
0.169169169169 0.714
0.169169169169 0.715
0.175175175175 0.715
0.175175175175 0.717
0.178178178178 0.717
0.178178178178 0.718
0.182182182182 0.718
0.182182182182 0.719
0.189189189189 0.719
0.189189189189 0.721
0.192192192192 0.721
0.192192192192 0.724
0.196196196196 0.724
0.196196196196 0.726
0.197197197197 0.726
0.197197197197 0.727
0.198198198198 0.727
0.198198198198 0.732
0.199199199199 0.732
0.199199199199 0.733
0.203203203203 0.733
0.203203203203 0.734
0.204204204204 0.734
0.204204204204 0.736
0.205205205205 0.736
0.205205205205 0.737
0.207207207207 0.737
0.207207207207 0.739
0.207207207207 0.74
0.208208208208 0.74
0.208208208208 0.743
0.21021021021 0.743
0.21021021021 0.744
0.211211211211 0.744
0.211211211211 0.75
0.212212212212 0.75
0.212212212212 0.755
0.213213213213 0.755
0.213213213213 0.758
0.214214214214 0.758
0.214214214214 0.759
0.215215215215 0.759
0.215215215215 0.76
0.216216216216 0.76
0.216216216216 0.768
0.221221221221 0.768
0.221221221221 0.773
0.227227227227 0.773
0.227227227227 0.78
0.229229229229 0.78
0.229229229229 0.781
0.23023023023 0.781
0.23023023023 0.782
0.231231231231 0.782
0.231231231231 0.784
0.232232232232 0.784
0.232232232232 0.785
0.234234234234 0.785
0.234234234234 0.786
0.235235235235 0.786
0.235235235235 0.787
0.237237237237 0.787
0.237237237237 0.788
0.244244244244 0.788
0.244244244244 0.789
0.245245245245 0.789
0.245245245245 0.79
0.246246246246 0.79
0.246246246246 0.791
0.247247247247 0.791
0.247247247247 0.794
0.249249249249 0.794
0.249249249249 0.796
0.249249249249 0.798
0.25025025025 0.798
0.25025025025 0.799
0.253253253253 0.799
0.253253253253 0.801
0.254254254254 0.801
0.254254254254 0.802
0.256256256256 0.802
0.256256256256 0.803
0.257257257257 0.803
0.257257257257 0.804
0.258258258258 0.812
0.258258258258 0.814
0.265265265265 0.814
0.265265265265 0.815
0.268268268268 0.815
0.268268268268 0.816
0.269269269269 0.816
0.269269269269 0.817
0.27027027027 0.817
0.27027027027 0.818
0.272272272272 0.818
0.272272272272 0.821
0.273273273273 0.821
0.273273273273 0.824
0.274274274274 0.824
0.274274274274 0.825
0.276276276276 0.825
0.276276276276 0.827
0.279279279279 0.827
0.279279279279 0.829
0.282282282282 0.829
0.282282282282 0.83
0.285285285285 0.83
0.285285285285 0.831
0.288288288288 0.831
0.29029029029 0.831
0.29029029029 0.832
0.294294294294 0.832
0.294294294294 0.833
0.296296296296 0.833
0.296296296296 0.834
0.302302302302 0.834
0.302302302302 0.835
0.304304304304 0.835
0.304304304304 0.836
0.305305305305 0.843
0.309309309309 0.843
0.309309309309 0.846
0.312312312312 0.846
0.312312312312 0.847
0.314314314314 0.847
0.314314314314 0.848
0.316316316316 0.848
0.316316316316 0.849
0.317317317317 0.849
0.317317317317 0.851
0.319319319319 0.851
0.319319319319 0.853
0.32032032032 0.853
0.32032032032 0.854
0.324324324324 0.854
0.324324324324 0.855
0.325325325325 0.855
0.325325325325 0.856
0.326326326326 0.856
0.326326326326 0.857
0.33033033033 0.857
0.332332332332 0.857
0.335335335335 0.857
0.335335335335 0.858
0.338338338338 0.858
0.338338338338 0.86
0.339339339339 0.86
0.339339339339 0.861
0.345345345345 0.861
0.345345345345 0.863
0.346346346346 0.863
0.346346346346 0.864
0.352352352352 0.864
0.352352352352 0.865
0.358358358358 0.865
0.358358358358 0.866
0.37037037037 0.866
0.373373373373 0.873
0.373373373373 0.874
0.375375375375 0.874
0.375375375375 0.875
0.376376376376 0.875
0.376376376376 0.876
0.377377377377 0.876
0.377377377377 0.879
0.381381381381 0.879
0.381381381381 0.88
0.385385385385 0.88
0.385385385385 0.882
0.389389389389 0.882
0.389389389389 0.883
0.394394394394 0.883
0.398398398398 0.884
0.404404404404 0.884
0.404404404404 0.885
0.41041041041 0.885
0.41041041041 0.887
0.411411411411 0.887
0.411411411411 0.888
0.415415415415 0.888
0.415415415415 0.889
0.422422422422 0.889
0.422422422422 0.89
0.426426426426 0.89
0.426426426426 0.891
0.427427427427 0.891
0.427427427427 0.892
0.429429429429 0.892
0.429429429429 0.893
0.43043043043 0.893
0.43043043043 0.895
0.444444444444 0.895
0.444444444444 0.896
0.455455455455 0.896
0.455455455455 0.897
0.456456456456 0.897
0.456456456456 0.898
0.465465465465 0.898
0.465465465465 0.899
0.468468468468 0.899
0.468468468468 0.9
0.469469469469 0.9
0.469469469469 0.901
0.47047047047 0.901
0.47047047047 0.902
0.487487487487 0.902
0.487487487487 0.903
0.495495495495 0.903
0.495495495495 0.904
0.512512512513 0.904
0.512512512513 0.905
0.515515515516 0.905
0.515515515516 0.906
0.520520520521 0.906
0.520520520521 0.907
0.524524524525 0.907
0.524524524525 0.908
0.52952952953 0.908
0.52952952953 0.909
0.530530530531 0.909
0.530530530531 0.91
0.531531531532 0.91
0.531531531532 0.911
0.547547547548 0.911
0.547547547548 0.912
0.566566566567 0.912
0.566566566567 0.913
0.571571571572 0.913
0.571571571572 0.914
0.572572572573 0.914
0.572572572573 0.915
0.575575575576 0.915
0.575575575576 0.916
0.57957957958 0.916
0.57957957958 0.917
0.580580580581 0.917
0.580580580581 0.918
0.581581581582 0.918
0.581581581582 0.919
0.583583583584 0.919
0.583583583584 0.92
0.588588588589 0.92
0.588588588589 0.921
0.591591591592 0.921
0.591591591592 0.922
0.592592592593 0.922
0.592592592593 0.923
0.594594594595 0.923
0.594594594595 0.924
0.595595595596 0.924
0.595595595596 0.925
0.597597597598 0.925
0.597597597598 0.926
0.600600600601 0.926
0.600600600601 0.928
0.608608608609 0.928
0.608608608609 0.929
0.615615615616 0.929
0.615615615616 0.93
0.61961961962 0.93
0.61961961962 0.932
0.621621621622 0.932
0.621621621622 0.933
0.636636636637 0.933
0.636636636637 0.937
0.642642642643 0.937
0.642642642643 0.938
0.644644644645 0.938
0.644644644645 0.94
0.645645645646 0.94
0.645645645646 0.941
0.651651651652 0.941
0.651651651652 0.942
0.653653653654 0.942
0.653653653654 0.943
0.658658658659 0.943
0.658658658659 0.944
0.660660660661 0.944
0.660660660661 0.946
0.661661661662 0.946
0.661661661662 0.947
0.662662662663 0.947
0.662662662663 0.948
0.663663663664 0.948
0.663663663664 0.95
0.664664664665 0.95
0.664664664665 0.952
0.665665665666 0.952
0.665665665666 0.953
0.666666666667 0.953
0.666666666667 0.954
0.668668668669 0.954
0.668668668669 0.956
0.66966966967 0.956
0.66966966967 0.957
0.671671671672 0.957
0.672672672673 0.957
0.672672672673 0.958
0.674674674675 0.958
0.674674674675 0.96
0.675675675676 0.96
0.675675675676 0.963
0.677677677678 0.963
0.677677677678 0.964
0.678678678679 0.964
0.678678678679 0.966
0.67967967968 0.966
0.67967967968 0.967
0.680680680681 0.967
0.680680680681 0.97
0.684684684685 0.97
0.684684684685 0.971
0.685685685686 0.971
0.685685685686 0.972
0.686686686687 0.972
0.686686686687 0.974
0.688688688689 0.974
0.688688688689 0.975
0.694694694695 0.975
0.694694694695 0.976
0.696696696697 0.976
0.696696696697 0.977
0.706706706707 0.977
0.706706706707 0.978
0.707707707708 0.978
0.707707707708 0.979
0.710710710711 0.979
0.710710710711 0.98
0.714714714715 0.98
0.720720720721 0.98
0.721721721722 0.98
0.723723723724 0.98
0.725725725726 0.98
0.727727727728 0.98
0.734734734735 0.98
0.734734734735 0.982
0.741741741742 0.982
0.741741741742 0.983
0.744744744745 0.983
0.744744744745 0.984
0.754754754755 0.984
0.754754754755 0.985
0.773773773774 0.985
0.773773773774 0.986
0.784784784785 0.986
0.784784784785 0.989
0.787787787788 0.989
0.787787787788 0.99
0.814814814815 0.99
0.816816816817 0.99
0.825825825826 0.99
0.825825825826 0.991
0.835835835836 0.991
0.837837837838 0.991
0.841841841842 0.991
0.843843843844 0.991
0.851851851852 0.991
0.851851851852 0.992
0.874874874875 0.992
0.874874874875 0.993
0.915915915916 0.993
0.915915915916 0.994
0.927927927928 0.994
0.927927927928 0.995
0.932932932933 0.995
0.932932932933 0.996
0.940940940941 0.996
0.940940940941 0.997
0.94994994995 0.997
0.94994994995 0.998
0.954954954955 0.998
0.954954954955 0.999
0.995995995996 0.999
0.995995995996 1.0
1.0 1.0
